Graph Neural Network based scheduling : Improved throughput under a generalized interference model

In this work, we propose a Graph Convolutional Neural Networks (GCN) based scheduling algorithm for adhoc networks. In particular, we consider a generalized interference model called the $k$-tolerant conflict graph model and design an efficient approximation for the well-known Max-Weight scheduling algorithm. A notable feature of this work is that the proposed method do not require labelled data set (NP-hard to compute) for training the neural network. Instead, we design a loss function that utilises the existing greedy approaches and trains a GCN that improves the performance of greedy approaches. Our extensive numerical experiments illustrate that using our GCN approach, we can significantly ($4$-$20$ percent) improve the performance of the conventional greedy approach.

==> Max-k-Weighted Independent Set with Graph Convolutional Neural Networks/Results/K0_BA.csv <==
K,Model,L,b1,b2,b3,avg,var
0,BA,3,5,5,10,1.1072930551944,0.010158144492857
0,BA,3,10,10,1,1.10577607766235,0.010370338881181
0,BA,3,5,5,1,1.1051163451042,0.010135113879578
0,BA,3,1,1,1,1.10475925526092,0.010226233253376
0,BA,3,5,5,30,1.10398198048302,0.01038999958915
0,BA,3,5,5,50,1.10338207827565,0.010280107828136
0,BA,3,5,5,100,1.09084470664534,0.010018975432013
0,BA,3,30,1,1,1.07466781122438,0.008247949132978
0,ER,3,1,1,1,1.10727025217482,0.010739114398651
0,ER,3,5,5,10,1.10686231586033,0.01070679204612
0,ER,3,1,20,1,1.10635955600626,0.010552819126636
0,ER,3,10,10,1,1.10633542409429,0.010337146269616
0,ER,3,5,5,1,1.10550837267201,0.010335517547423
0,ER,3,5,5,30,1.09512001177061,0.010116486099344
0,ER,3,5,5,50,1.09469213287473,0.009918351339664
0,ER,3,5,5,100,1.07530812884276,0.008423318844872


==> Max-k-Weighted Independent Set with Graph Convolutional Neural Networks/Results/K0_ER.csv <==
K,Model,L,b1,b2,b3,avg,var
0,BA,3,5,5,30,1.04089798726234,0.003229771772558
0,BA,3,5,5,50,1.04086272722639,0.003214020408596
0,BA,3,5,5,10,1.03827701401764,0.00304662128725
0,BA,3,5,5,1,1.03546014602971,0.003290160618433
0,BA,3,10,10,1,1.03493411969399,0.003297300510182
0,BA,3,5,5,100,1.03492458729624,0.002838031695771
0,BA,3,1,1,1,1.03445414940718,0.003253087946137
0,BA,3,30,1,1,1.03149636576201,0.002401002309987
0,ER,3,5,5,30,1.03966534790671,0.002928733549122
0,ER,3,5,5,10,1.03949800414441,0.003144539026523
0,ER,3,5,5,50,1.03929236295826,0.002957232302638
0,ER,3,1,1,1,1.03849505866985,0.003134749058667
0,ER,3,1,20,1,1.03582577361862,0.003069610982124
0,ER,3,10,10,1,1.03446885614226,0.003428245033422
0,ER,3,5,5,1,1.03445870390501,0.003330819006639
0,ER,3,5,5,100,1.03106329550963,0.002420240290028

